Interpretable Time Series Classification using All-Subsequence Learning and Symbolic Representations in Time and Frequency Domains

The time series classification literature has expanded rapidly over the last decade, with many new classification approaches published each year. The research focus has mostly been on improving the accuracy and efficiency of classifiers, while their interpretability has been somewhat neglected. Classifier interpretability has become a critical constraint for many application domains and the introduction of the 'right to explanation' GDPR EU legislation in May 2018 is likely to further emphasize the importance of explainable learning algorithms. In this work we analyse the state-of-the-art for time series classification, and propose new algorithms that aim to maintain the classifier accuracy and efficiency, but keep interpretability as a key design constraint. We present new time series classification algorithms that advance the state-of-the-art by implementing the following three key ideas: (1) Multiple resolutions of symbolic approximations: we combine symbolic representations obtained using different parameters; (2) Multiple domain representations: we combine symbolic approximations in time (e.g., SAX) and frequency (e.g., SFA) domains; (3) Efficient navigation of a huge symbolic-words space: we adapt a symbolic sequence classifier named SEQL, to make it work with multiple domain representations (e.g., SAX-SEQL, SFA-SEQL), and use its greedy feature selection strategy to effectively filter the best features for each representation. We show that a multi-resolution multi-domain linear classifier, SAX-SFA-SEQL, achieves a similar accuracy to the state-of-the-art COTE ensemble, and to a recent deep learning method (FCN), but uses a fraction of the time required by either COTE or FCN. We discuss the accuracy, efficiency and interpretability of our proposed algorithms. To further analyse the interpretability aspect of our classifiers, we present a case study on an ecology benchmark.

==> abstract-dmkd18-tsc-thachetal.txt <==
The time series classification literature has expanded rapidly over the last decade, 
with many new classification approaches published each year. 
The research focus has mostly been on improving the accuracy and efficiency of classifiers, 
while their interpretability has been somewhat neglected. 
Classifier interpretability has become a critical constraint for many 
application domains and the introduction of the ’right to explanation’ 
GDPR EU legislation in May 2018 is likely to further emphasize the importance 
of explainable learning algorithms. 
In this work we analyse the state-of-the-art for time series classification, 
and propose new algorithms that aim to maintain the classifier accuracy and efficiency, 
but keep interpretability as a key design constraint. 
We present new time series classification algorithms that advance 
the state-of-the-art by implementing the following three key ideas: 
(1) Multiple resolutions of symbolic approximations: we combine symbolic representations 
obtained using different parameters, rather than one fixed representation 
(e.g., multiple SAX representations); 
(2) Multiple domain representations: we combine symbolic approximations in time 
(e.g., SAX) and frequency (e.g., SFA) domains, to be more robust across problem types; 
(3) Efficient navigation of a huge symbolic-words space: we adapt a symbolic 
sequence classifier named SEQL, to make it work with multiple domain representations
 (e.g., SAX-SEQL, SFA-SEQL), and use its greedy feature selection strategy 
 to effectively filter the best features for each representation. 
 We show that a multi-resolution multi-domain linear classifier, SAX-SFA-SEQL, 
 achieves a similar accuracy to the state-of-the-art COTE ensemble, 
 and to a recent deep learning method (FCN), but uses a fraction of the time required 
 by either COTE or FCN. We discuss the accuracy, efficiency and interpretability 
 of our proposed algorithms. To further analyse the interpretability aspect of our 
 classifiers, we present a case study on an ecology benchmark.


==> csv/SFA_SEQL.csv <==
Dataset,Error,TotalLearn,MaxLearn,TotalTest,MaxTest,VectorSpace
Coffee,0.00000000,0.06755700,0.06755700,0.00528500,0.00528500,0.01035000
Earthquakes,0.22670807,0.67282700,0.67282700,0.19371800,0.19371800,0.28467800
ECG200,0.23000000,0.15416800,0.15416800,0.01132300,0.01132300,0.02236100
ECGFiveDays,0.02787456,0.04793800,0.04793800,0.06691900,0.06691900,0.07556500
FordA,0.16884199,23.54896500,23.54896500,11.78969700,11.78969700,13.53113600
FordB,0.17711771,17.22931500,17.22931500,11.35207600,11.35207600,14.63206600
Gun_Point,0.00666667,0.09577600,0.09577600,0.01758800,0.01758800,0.02540500
Lighting2,0.31147541,0.24433100,0.24433100,0.02002300,0.02002300,0.03811700
MoteStrain,0.10383387,0.03455800,0.03455800,0.08217600,0.08217600,0.09578900
Passgraph,0.36641221,0.31661000,0.31661000,0.03873800,0.03873800,0.06019800
SonyAIBORobotSurface,0.22462562,0.01790500,0.01790500,0.02254200,0.02254200,0.02637700
SonyAIBORobotSurfaceII,0.14060860,0.03970400,0.03970400,0.05928800,0.05928800,0.06692500
TwoLeadECG,0.01931519,0.03493800,0.03493800,0.06701100,0.06701100,0.07792200
wafer,0.00973394,0.81655400,0.81655400,0.57014900,0.57014900,0.73302200
yoga,0.20566667,1.25983600,1.25983600,1.54827100,1.54827100,1.88963500
ArrowHead,0.17714286,0.19700800,0.07904300,0.05567800,0.02325900,0.03769600
Beef,0.33333333,0.42800400,0.10210100,0.02281800,0.00529300,0.02360300
CBF,0.09888889,0.17233500,0.06790000,0.25173100,0.08993400,0.14924000
ChlorineConcentration,0.35729167,14.37580100,7.69869200,10.14056000,4.73642100,7.29927900
CinC_ECG_torso,0.30000000,0.49838600,0.17179800,1.23212100,0.39681900,0.74564200
DiatomSizeReduction,0.17320261,0.06305100,0.02154800,0.04481200,0.01546800,0.02827200
ElectricDevices,0.33419790,99.71653300,34.31761300,8.21648700,2.68615600,11.82615700
FaceAll,0.31124260,5.43676700,0.54786000,1.86379800,0.19462200,1.56865000
FaceFour,0.15909091,0.17597200,0.05300400,0.04605000,0.01564700,0.03403300
FacesUCR,0.28097561,1.81989300,0.25216300,1.59037200,0.23895900,1.17918300
FISH,0.04571429,1.44889000,0.27957400,0.13147700,0.02593600,0.16466600
Haptics,0.58766234,2.00185100,0.47699900,0.43265300,0.10413000,0.38501500
InlineSkate,0.64909091,1.31233600,0.25586400,0.61416100,0.12074100,0.45698900
Lighting7,0.34246575,0.82782300,0.26433400,0.06622500,0.02055500,0.07489200
MALLAT,0.17057569,0.93301700,0.16433400,2.71646100,0.51674800,1.58867500
MedicalImages,0.40789474,3.47351500,1.31008700,0.62461200,0.20616400,0.57906700
OliveOil,0.16666667,0.22032100,0.07642200,0.01451300,0.00555700,0.01519400
OSULeaf,0.19421488,2.24800300,0.47914400,0.31668100,0.06771000,0.37297000
StarLightCurves,0.04116076,5.97818900,2.41881500,7.66920200,3.11225400,5.45409000
SwedishLeaf,0.15200000,4.18587600,0.37758300,0.51620100,0.05022800,0.58987900
Symbols,0.09547739,0.11736200,0.02333200,0.30397700,0.06079100,0.17842700
Trace,0.00000000,0.48762800,0.14884000,0.04602800,0.01354800,0.05794900
Two_Patterns,0.20025000,24.31264500,11.11711500,7.93905800,3.52009300,6.37556800
uWaveGestureLibrary_X,0.46677834,25.81914200,4.48160000,14.85391500,2.51234400,12.17487300
uWaveGestureLibrary_Y,0.57705193,27.57528900,4.63091500,16.24924700,2.53216300,12.52703400
uWaveGestureLibrary_Z,0.51535455,25.53545000,4.27591300,15.19643800,2.48627700,12.77762300
50words,0.57582418,12.18113700,0.47317700,1.06145900,0.06242200,1.27720800
Adiac,0.42710997,5.06598100,0.31011500,0.36976100,0.02124200,0.38303100
BeetleFly,0.05000000,0.05433200,0.05433200,0.00442500,0.00442500,0.00795100
BirdChicken,0.10000000,0.04571300,0.04571300,0.00319700,0.00319700,0.00623400
Car,0.16666667,0.43768100,0.13535500,0.03202600,0.00934200,0.03513000
Computers,0.33600000,1.42072000,1.42072000,0.17297700,0.17297700,0.36626300
Cricket,0.21428571,0.03430000,0.03430000,0.01593500,0.01593500,0.01917000
Cricket_X,0.43589744,6.93611600,0.77130900,0.93616400,0.11310000,1.11889500
Cricket_Y,0.50769231,6.39305900,0.74177500,0.84407100,0.10398900,1.08377300
Cricket_Z,0.43076923,7.35274100,0.81395400,1.01790200,0.12107500,1.27097900
DistalPhalanxOutlineAgeGroup,0.19250000,0.54888600,0.25621400,0.10515900,0.04800500,0.08855600
DistalPhalanxOutlineCorrect,0.24166667,0.77751800,0.77751800,0.12850800,0.12850800,0.19984200
DistalPhalanxTW,0.25750000,0.69339600,0.18967500,0.13348700,0.03530400,0.12031000
ECG5000,0.06822222,1.81992600,0.59005800,1.90753000,0.71602300,1.33041200
Ham,0.24761905,0.60705500,0.60705500,0.05966400,0.05966400,0.11766100
HandOutlines,0.13100000,1.42230400,1.42230400,0.56495500,0.56495500,0.78362400
Herring,0.35937500,0.35090900,0.35090900,0.02506000,0.02506000,0.04715400
InsectWingbeatSound,0.55353535,3.05134800,0.42593900,2.67202000,0.40385100,1.97760300
LargeKitchenAppliances,0.35200000,3.98586700,1.57215500,0.45350800,0.18117500,0.58123900
Meat,0.03333333,0.30961800,0.10715700,0.02315300,0.00916300,0.02603400
MiddlePhalanxOutlineAgeGroup,0.24000000,0.83226600,0.40204800,0.12954000,0.05920700,0.11552200
MiddlePhalanxOutlineCorrect,0.42166667,0.96291500,0.96291500,0.12320500,0.12320500,0.19980200
MiddlePhalanxTW,0.38847118,0.73929000,0.24507500,0.13712800,0.04501600,0.11967300
NonInvasiveFatalECG_Thorax1,0.25394402,60.06655800,2.62615600,7.92378700,0.52376700,9.48276100
NonInvasiveFatalECG_Thorax2,0.16284987,49.78072300,2.19572100,6.08553300,0.40437000,7.42439200
PhalangesOutlinesCorrect,0.28787879,18.04654500,18.04654500,0.48266500,0.48266500,1.39048800
Phoneme,0.83122363,8.18643600,0.53279400,6.73700300,0.66783500,4.52976600
Plane,0.00000000,0.40541300,0.07405000,0.03128700,0.00623100,0.04043600
ProximalPhalanxOutlineAgeGroup,0.16097561,1.39901600,0.88416000,0.05863600,0.03334400,0.10715700
ProximalPhalanxOutlineCorrect,0.18556701,1.94234500,1.94234500,0.07488000,0.07488000,0.22620500
ProximalPhalanxTW,0.22000000,0.73016000,0.20250700,0.11257400,0.03235400,0.10635000
RefrigerationDevices,0.49333333,7.13079000,2.53729600,0.91729800,0.31313200,1.09431500
ScreenType,0.63733333,11.37465800,4.41341600,1.20740700,0.43152900,1.44610900
ShapeletSim,0.10555556,0.07533000,0.07533000,0.04871200,0.04871200,0.05710000
ShapesAll,0.31666667,21.16618800,0.50949400,1.76753300,0.05307800,2.10860200
SmallKitchenAppliances,0.22400000,5.01524400,2.11806500,0.65532900,0.29768300,0.78163800
Strawberry,0.03915171,0.65612200,0.65612200,0.15504200,0.15504200,0.25755600
synthetic_control,0.23666667,1.46231700,0.39691100,0.13421400,0.03801200,0.16014700
ToeSegmentation1,0.04824561,0.09204800,0.09204800,0.04336700,0.04336700,0.05283200
ToeSegmentation2,0.15384615,0.07607300,0.07607300,0.02199600,0.02199600,0.02868700
UWaveGestureLibraryAll,0.27694026,25.51835300,4.14066500,19.18666100,3.26168000,15.26267300
Wine,0.31481481,0.10762600,0.10762600,0.00900100,0.00900100,0.01903200
WordsSynonyms,0.62382445,4.93806700,0.52905800,1.11791000,0.14320200,0.94527400
Worms,0.46408840,0.81078900,0.25618000,0.19066400,0.06107800,0.17868300
WormsTwoClass,0.34806630,0.25656800,0.25656800,0.06497400,0.06497400,0.09807700


==> csv/WEASEL.csv <==
Dataset,WEASEL,DTW_CV,DTW,BOSS,LearningShapelet,TSBF,ST,EE_PROP,COTE
Adiac,0.8312,0.611,0.604,0.76471,0.5632,0.76982,0.78261,0.66496,0.79028
ArrowHead,0.85714,0.8,0.663,0.83429,0.84571,0.75429,0.73714,0.81143,0.81143
Beef,0.76667,0.667,0.633,0.8,0.76,0.56667,0.9,0.63333,0.86667
BeetleFly,0.95,0.7,0.7,0.9,0.8,0.8,0.9,0.75,0.8
BirdChicken,0.8,0.7,0.75,0.95,0.8,0.9,0.8,0.8,0.9
Car,0.86667,0.767,0.733,0.83333,0.76667,0.78333,0.91667,0.83333,0.9
CBF,0.98333,0.994,0.997,0.99778,0.9944,0.98778,0.97444,0.99778,0.99556
ChlorineConcentration,0.7526,0.65,0.648,0.66094,0.6514,0.69245,0.69974,0.65625,0.72708
CinC_ECG_torso,0.99348,0.93,0.651,0.88696,0.833,0.71232,0.95435,0.94203,0.99493
Coffee,1,1,1,1,1,1,0.96429,1,1
Computers,0.656,0.62,0.7,0.756,0.584,0.756,0.736,0.708,0.74
Cricket_X,0.7641,0.772,0.754,0.7359,0.7908,0.70513,0.77179,0.81282,0.80769
Cricket_Y,0.78974,0.762,0.744,0.75385,0.7513,0.7359,0.77949,0.80513,0.82564
Cricket_Z,0.78718,0.746,0.754,0.74615,0.7995,0.71538,0.78718,0.78205,0.81538
DiatomSizeReduction,0.88562,0.935,0.967,0.93137,0.9667,0.89869,0.92484,0.94444,0.9281
DistalPhalanxOutlineAgeGroup,0.76978,0.626,0.77,0.77,0.77899,0.78261,0.77536,0.72826,0.76087
DistalPhalanxOutlineCorrect,0.77899,0.725,0.717,0.739,0.71942,0.71223,0.76978,0.69065,0.7482
DistalPhalanxTW,0.67626,0.633,0.59,0.705,0.6259,0.67626,0.66187,0.64748,0.69784
Earthquakes,0.7482,0.727,0.719,0.748,0.74101,0.7482,0.74101,0.74101,0.7482
ECG200,0.85,0.88,0.77,0.87,0.874,0.84,0.83,0.88,0.88
ECG5000,0.94822,0.925,0.75,0.94133,0.93222,0.93956,0.94378,0.93867,0.946
ECGFiveDays,1,0.797,0.768,1,1,0.87689,0.98374,0.81998,0.99884
ElectricDevices,0.73285,0.625,0.601,0.79925,0.58747,0.7025,0.74698,0.66295,0.71327
FaceAll,0.78698,0.808,0.808,0.78166,0.7825,0.74438,0.7787,0.84852,0.91775
FaceFour,1,0.886,0.83,1,0.9522,1,0.85227,0.90909,0.89773
FacesUCR,0.9522,0.912,0.905,0.95707,0.9413,0.86683,0.90585,0.94488,0.94244
50words,0.81099,0.765,0.69,0.70549,0.7681,0.75824,0.70549,0.81978,0.7978
FISH,0.96571,0.846,0.823,0.98857,0.9337,0.83429,0.98857,0.96571,0.98286
FordA,0.97273,0.691,0.555,0.914,0.95682,0.85,0.97121,0.73788,0.95682
FordB,0.8321,0.607,0.62,0.82,0.91728,0.59877,0.80741,0.66173,0.8037
Gun_Point,1,0.913,0.907,1,1,0.98667,1,0.99333,1
Ham,0.65714,0.6,0.467,0.66667,0.66667,0.7619,0.68571,0.57143,0.64762
HandOutlines,0.94865,0.862,0.881,0.911,0.48108,0.85405,0.93243,0.88919,0.91892
Haptics,0.38636,0.412,0.377,0.46104,0.4682,0.49026,0.52273,0.39286,0.52273
Herring,0.65625,0.531,0.531,0.54688,0.625,0.64063,0.67188,0.57813,0.625
InlineSkate,0.61273,0.387,0.384,0.51636,0.4273,0.38545,0.37273,0.46,0.49455
InsectWingbeatSound,0.6404,0.578,0.355,0.52323,0.60606,0.62475,0.62677,0.59495,0.65253
ItalyPowerDemand,0.95141,0.955,0.95,0.90865,0.9695,0.88338,0.94752,0.9621,0.96113
LargeKitchenAppliances,0.68267,0.795,0.795,0.76533,0.70133,0.528,0.85867,0.81067,0.84533
Lighting2,0.55738,0.869,0.869,0.83607,0.823,0.7377,0.7377,0.88525,0.86885
Lighting7,0.71233,0.712,0.726,0.68493,0.8027,0.72603,0.72603,0.76712,0.80822
MALLAT,0.96546,0.914,0.934,0.93817,0.9543,0.96034,0.96418,0.93987,0.95394
Meat,0.91667,0.933,0.933,0.9,0.73333,0.93333,0.85,0.93333,0.91667
MedicalImages,0.74079,0.747,0.737,0.71842,0.7295,0.70526,0.66974,0.74211,0.75789
MiddlePhalanxOutlineAgeGroup,0.6039,0.519,0.5,0.565,0.78007,0.81443,0.79381,0.78351,0.80412
MiddlePhalanxOutlineCorrect,0.80756,0.766,0.698,0.77,0.57143,0.57792,0.64286,0.55844,0.63636
MiddlePhalanxTW,0.53896,0.506,0.506,0.526,0.50649,0.5974,0.51948,0.51299,0.57143
MoteStrain,0.9353,0.866,0.835,0.87859,0.9129,0.90335,0.89696,0.88259,0.9369
NonInvasiveFatalECG_Thorax1,0.92875,0.811,0.79,0.83817,0.8692,0.84224,0.94962,0.8458,0.9313
NonInvasiveFatalECG_Thorax2,0.94148,0.88,0.865,0.90076,0.9114,0.86158,0.95115,0.91349,0.94555
OliveOil,0.93333,0.867,0.833,0.86667,0.44,0.83333,0.9,0.86667,0.9
OSULeaf,0.89669,0.612,0.591,0.95455,0.8182,0.76033,0.96694,0.80579,0.96694
PhalangesOutlinesCorrect,0.81702,0.761,0.728,0.77156,0.76457,0.82984,0.7634,0.77273,0.7704
Phoneme,0.32648,0.227,0.228,0.26477,0.21835,0.27637,0.32068,0.30485,0.34916
Plane,1,1,1,1,1,1,1,1,1
ProximalPhalanxOutlineAgeGroup,0.84878,0.785,0.805,0.8488,0.8488,0.87285,0.88316,0.80756,0.86942
ProximalPhalanxOutlineCorrect,0.89691,0.79,0.784,0.83415,0.83415,0.84878,0.8439,0.80488,0.85366
ProximalPhalanxTW,0.80976,0.756,0.756,0.815,0.77561,0.80976,0.80488,0.76585,0.78049
RefrigerationDevices,0.53867,0.44,0.464,0.49867,0.51467,0.472,0.58133,0.43733,0.54667
ScreenType,0.54667,0.411,0.397,0.464,0.42933,0.50933,0.52,0.44533,0.54667
ShapeletSim,1,0.7,0.65,1,0.95,0.96111,0.95556,0.81667,0.96111
ShapesAll,0.91833,0.802,0.768,0.90833,0.76833,0.185,0.84167,0.86667,0.89167
SmallKitchenAppliances,0.78933,0.672,0.643,0.72533,0.664,0.672,0.792,0.696,0.776
SonyAIBORobotSurface,0.82363,0.696,0.725,0.63228,0.8974,0.79534,0.84359,0.70383,0.84526
SonyAIBORobotSurfaceII,0.93494,0.859,0.831,0.85939,0.9184,0.77754,0.93389,0.87828,0.95173
StarLightCurves,0.97729,0.905,0.907,0.97778,0.9665,0.97705,0.97851,0.92606,0.9796
Strawberry,0.97568,0.946,0.941,0.976,0.91081,0.95405,0.96216,0.94595,0.95135
SwedishLeaf,0.9664,0.846,0.792,0.9216,0.913,0.9152,0.928,0.9152,0.9552
Symbols,0.96181,0.938,0.95,0.96683,0.9644,0.94573,0.88241,0.9598,0.96382
synthetic_control,0.99333,0.983,0.993,0.96667,0.9927,0.99333,0.98333,1,1
ToeSegmentation1,0.94737,0.75,0.772,0.9386,0.93421,0.7807,0.96491,0.82895,0.97368
ToeSegmentation2,0.90769,0.908,0.838,0.96154,0.91538,0.8,0.90769,0.89231,0.91538
Trace,1,0.99,1,1,1,0.98,1,0.99,1
Two_Patterns,0.98975,0.998,1,0.98068,0.997,0.86567,0.99737,0.99298,0.99298
TwoLeadECG,0.99824,0.868,0.904,0.993,0.9974,0.97625,0.955,1,1
uWaveGestureLibrary_X,0.8096,0.773,0.728,0.76214,0.7998,0.83082,0.8029,0.80542,0.82189
uWaveGestureLibrary_Y,0.72473,0.699,0.634,0.68509,0.7129,0.73618,0.73032,0.72557,0.75851
uWaveGestureLibrary_Z,0.76996,0.678,0.658,0.69486,0.7315,0.77247,0.74846,0.72362,0.75042
UWaveGestureLibraryAll,0.95031,0.966,0.892,0.93886,0.95338,0.9263,0.94221,0.96845,0.96427
wafer,1,0.995,0.98,0.99481,0.9962,0.99513,1,0.9974,0.99984
Wine,0.85185,0.611,0.574,0.74074,0.5,0.61111,0.7963,0.57407,0.64815
WordsSynonyms,0.72414,0.748,0.649,0.63793,0.6602,0.68809,0.57053,0.779,0.75705
Worms,0.80519,0.532,0.584,0.74,0.61039,0.68831,0.74026,0.66234,0.62338
WormsTwoClass,0.80519,0.584,0.623,0.792,0.72727,0.75325,0.83117,0.68831,0.80519
yoga,0.909,0.844,0.836,0.91833,0.8499,0.81933,0.81767,0.879,0.87667


==> csv/all_seql_error.csv <==
Dataset,mtSAX-SEQL,mtSFA-SEQL,mtSFA-SEQL+LR,mtSAX-SEQL+LR,mtSS-SEQL+LR,SAX-SEQL,mtSS-SEQL,SFA-SEQL
Coffee,0,0,0,0,0,0,0,0
Earthquakes,0.18322981,0.17701863,0.17701863,0.18012422,0.17701863,0.21118012,0.17701863,0.22670807
ECG200,0.15,0.13,0.14,0.14,0.13,0.26,0.14,0.23
ECGFiveDays,0,0,0,0,0,0.02439024,0,0.02787456
FordA,0.08081089,0.10941405,0.06664815,0.06914746,0.05748403,0.14856984,0.06886976,0.16884199
FordB,0.10753575,0.12266227,0.08855886,0.09350935,0.06930693,0.21754675,0.07838284,0.17711771
Gun_Point,0.01333333,0.00666667,0,0.01333333,0.00666667,0.01333333,0.00666667,0.00666667
Lighting2,0.32786885,0.24590164,0.21311475,0.31147541,0.29508197,0.29508197,0.31147541,0.31147541
MoteStrain,0.09345048,0.08945687,0.08785942,0.08466454,0.07108626,0.15974441,0.07108626,0.10383387
PassGraph,0.29007634,0.24427481,0.25954198,0.25954198,0.25954198,0.25954198,0.25954198,0.36641221
SonyAIBORobotSurface,0.19633943,0.33111481,0.281198,0.17138103,0.18635607,0.36938436,0.24625624,0.22462562
SonyAIBORobotSurfaceII,0.05771249,0.13641133,0.12906611,0.05561385,0.05036726,0.11227702,0.05141658,0.1406086
TwoLeadECG,0.00351185,0.03072871,0.01755926,0.00438982,0.00175593,0.06233538,0.00351185,0.01931519
wafer,0.0110318,0.0050292,0.00292018,0.00616483,0.00373134,0.00713822,0.00794938,0.00973394
yoga,0.12233333,0.12366667,0.11033333,0.10466667,0.09933333,0.23133333,0.11333333,0.20566667
ArrowHead,0.24,0.17142857,0.16571429,0.23428571,0.18285714,0.36,0.2,0.17714286
Beef,0.36666667,0.2,0.23333333,0.36666667,0.33333333,0.16666667,0.3,0.33333333
CBF,0.00333333,0.00111111,0,0,0,0.10222222,0.00111111,0.09888889
ChlorineConcentration,0.32578125,0.33984375,0.31015625,0.296875,0.28776042,0.34557292,0.321875,0.35729167
CinC_ECG_torso,0.26666667,0.23768116,0.18188406,0.16811594,0.14275362,0.32173913,0.19855072,0.3
DiatomSizeReduction,0.1372549,0.11111111,0.05228758,0.12091503,0.10457516,0.10784314,0.13398693,0.17320261
ElectricDevices,0.33718065,0.34184931,0.32836208,0.30268448,0.28958631,0.32654649,0.31292958,0.3341979
FaceAll,0.23964497,0.2183432,0.19940828,0.23017751,0.20295858,0.31183432,0.21538462,0.3112426
FaceFour,0,0.02272727,0,0,0,0.125,0,0.15909091
FacesUCR,0.11902439,0.1097561,0.06926829,0.08146341,0.05414634,0.31902439,0.09560976,0.28097561
FISH,0.05714286,0.06857143,0.04571429,0.03428571,0.02857143,0.04571429,0.05142857,0.04571429
Haptics,0.53896104,0.51623377,0.48376623,0.50649351,0.47077922,0.62012987,0.5,0.58766234
InlineSkate,0.60545455,0.58727273,0.54,0.56181818,0.54,0.71272727,0.58909091,0.64909091
Lighting7,0.28767123,0.30136986,0.24657534,0.26027397,0.2739726,0.4109589,0.31506849,0.34246575
MALLAT,0.15010661,0.13816631,0.04221748,0.07846482,0.05415778,0.18507463,0.14541578,0.17057569
MedicalImages,0.38026316,0.41842105,0.325,0.31447368,0.29736842,0.43552632,0.39473684,0.40789474
OliveOil,0.13333333,0.16666667,0.13333333,0.13333333,0.1,0.3,0.13333333,0.16666667
OSULeaf,0.17355372,0.18595041,0.0661157,0.0661157,0.04545455,0.18595041,0.14876033,0.19421488
StarLightCurves,0.02501214,0.02161243,0.01906265,0.01966974,0.01833414,0.04759592,0.02185527,0.04116076
SwedishLeaf,0.0928,0.0704,0.056,0.064,0.0448,0.1712,0.064,0.152
Symbols,0.01809045,0.03919598,0.02713568,0.04321608,0.03517588,0.13567839,0.02311558,0.09547739
Trace,0,0,0,0,0,0,0,0
Two_Patterns,0.00225,0.01225,0.0125,0.00175,0.00125,0.13275,0.00175,0.20025
uWaveGestureLibrary_X,0.21049693,0.20044668,0.19374651,0.20100503,0.17029592,0.47571189,0.19151312,0.46677834
uWaveGestureLibrary_Y,0.30318258,0.26856505,0.26856505,0.30485762,0.26130653,0.56476829,0.25963149,0.57705193
uWaveGestureLibrary_Z,0.26130653,0.24651033,0.24008934,0.24846454,0.22696817,0.52037968,0.23394752,0.51535455
50words,0.41758242,0.36923077,0.24395604,0.3010989,0.25274725,0.62857143,0.38681319,0.57582418
Adiac,0.33248082,0.24808184,0.22250639,0.2915601,0.24296675,0.54475703,0.2685422,0.42710997
BeetleFly,0.15,0.2,0.15,0.15,0.1,0.15,0.1,0.05
BirdChicken,0.05,0.1,0.1,0.05,0,0,0.05,0.1
Car,0.2,0.2,0.2,0.16666667,0.16666667,0.16666667,0.2,0.16666667
Computers,0.276,0.34,0.296,0.276,0.292,0.324,0.308,0.336
Cricket,0.09183673,0,0,0.08163265,0.03061224,0.16326531,0.03061224,0.21428571
Cricket_X,0.23589744,0.27435897,0.22564103,0.23333333,0.18461538,0.48461538,0.21282051,0.43589744
Cricket_Y,0.23846154,0.25384615,0.20512821,0.21025641,0.18974359,0.49230769,0.20512821,0.50769231
Cricket_Z,0.22051282,0.23076923,0.2025641,0.21794872,0.17692308,0.44358974,0.1974359,0.43076923
DistalPhalanxOutlineAgeGroup,0.1475,0.1725,0.175,0.1675,0.1575,0.1825,0.145,0.1925
DistalPhalanxOutlineCorrect,0.2,0.185,0.19833333,0.21666667,0.21,0.28166667,0.19,0.24166667
DistalPhalanxTW,0.21,0.2025,0.2125,0.21,0.2,0.2525,0.1975,0.2575
ECG5000,0.06622222,0.05911111,0.056,0.06066667,0.05777778,0.07555556,0.06111111,0.06822222
Ham,0.25714286,0.27619048,0.28571429,0.23809524,0.26666667,0.2952381,0.27619048,0.24761905
HandOutlines,0.114,0.118,0.093,0.096,0.096,0.155,0.111,0.131
Herring,0.40625,0.40625,0.375,0.421875,0.421875,0.421875,0.453125,0.359375
InsectWingbeatSound,0.39090909,0.36060606,0.37373737,0.37929293,0.36060606,0.60808081,0.3520202,0.55353535
LargeKitchenAppliances,0.21066667,0.22666667,0.17066667,0.14666667,0.15466667,0.24,0.216,0.352
Meat,0.05,0.06666667,0.06666667,0.08333333,0.06666667,0.06666667,0.03333333,0.03333333
MiddlePhalanxOutlineAgeGroup,0.2175,0.205,0.22,0.235,0.21,0.28,0.2025,0.24
MiddlePhalanxOutlineCorrect,0.35666667,0.43833333,0.36833333,0.31666667,0.34666667,0.36,0.40833333,0.42166667
MiddlePhalanxTW,0.37593985,0.37593985,0.40350877,0.39097744,0.38095238,0.4085213,0.37844612,0.38847118
NonInvasiveFatalECG_Thorax1,0.10839695,0.11501272,0.06259542,0.07328244,0.06564885,0.20763359,0.10737913,0.25394402
NonInvasiveFatalECG_Thorax2,0.08600509,0.08854962,0.05699746,0.05903308,0.05292621,0.16284987,0.08396947,0.16284987
PhalangesOutlinesCorrect,0.2004662,0.21445221,0.22843823,0.23659674,0.22261072,0.28321678,0.19463869,0.28787879
Phoneme,0.75896624,0.76845992,0.73364979,0.72204641,0.70675105,0.80221519,0.7478903,0.83122363
Plane,0,0.00952381,0,0,0,0.00952381,0,0
ProximalPhalanxOutlineAgeGroup,0.17073171,0.14634146,0.17560976,0.17560976,0.16097561,0.15609756,0.16097561,0.16097561
ProximalPhalanxOutlineCorrect,0.16494845,0.13058419,0.12027491,0.17525773,0.14089347,0.18213058,0.13745704,0.18556701
ProximalPhalanxTW,0.195,0.2,0.1975,0.2,0.1925,0.2075,0.1825,0.22
RefrigerationDevices,0.41066667,0.45866667,0.42933333,0.41066667,0.416,0.45866667,0.42133333,0.49333333
ScreenType,0.496,0.552,0.54133333,0.432,0.48533333,0.53866667,0.50666667,0.63733333
ShapeletSim,0,0.21111111,0.04444444,0,0,0.00555556,0.02777778,0.10555556
ShapesAll,0.13666667,0.125,0.07166667,0.08166667,0.065,0.345,0.105,0.31666667
SmallKitchenAppliances,0.17066667,0.18133333,0.18666667,0.16533333,0.168,0.224,0.17066667,0.224
Strawberry,0.03099511,0.03588907,0.02446982,0.02120718,0.02120718,0.045677,0.03262643,0.03915171
synthetic_control,0.04666667,0.01666667,0.01666667,0.04666667,0.02666667,0.34333333,0.03,0.23666667
ToeSegmentation1,0.04385965,0.05701754,0.05263158,0.03947368,0.03508772,0.08333333,0.04824561,0.04824561
ToeSegmentation2,0.09230769,0.06923077,0.04615385,0.1,0.06923077,0.15384615,0.08461538,0.15384615
UWaveGestureLibraryAll,0.09966499,0.04271357,0.03740927,0.07984366,0.04271357,0.31099944,0.04773869,0.27694026
Wine,0.11111111,0.25925926,0.24074074,0.11111111,0.07407407,0.44444444,0.14814815,0.31481481
WordsSynonyms,0.52194357,0.45454545,0.3369906,0.39655172,0.32758621,0.64420063,0.48746082,0.62382445
Worms,0.4198895,0.45856354,0.43646409,0.42541436,0.45303867,0.4640884,0.40883978,0.4640884
WormsTwoClass,0.23756906,0.24861878,0.26519337,0.24309392,0.22651934,0.32044199,0.23756906,0.3480663
ItalyPowerDemand,0.0952381,0.05733722,0.0563654,0.09426628,0.05733722,0.26627794,0.06025267,0.10981535


==> csv/fcn.csv <==
Dataset,MLP,FCN,ResNet
50words,0.288,0.321,0.273
Adiac,0.248,0.143,0.174
ArrowHead,0.177,0.12,0.183
Beef,0.167,0.25,0.233
BeetleFly,0.15,0.05,0.2
BirdChicken,0.2,0.05,0.1
Car,0.167,0.083,0.067
CBF,0.14,0,0.006
ChlorineConcentration,0.128,0.157,0.172
CinC_ECG_torso,0.158,0.187,0.229
Coffee,0,0,0
Computers,0.46,0.152,0.176
Cricket_X,0.431,0.185,0.179
Cricket_Y,0.405,0.208,0.195
Cricket_Z,0.408,0.187,0.187
DiatomSizeReduction,0.036,0.07,0.069
DistalPhalanxOutlineAgeGroup,0.173,0.165,0.202
DistalPhalanxOutlineCorrect,0.19,0.188,0.18
DistalPhalanxTW,0.253,0.21,0.26
Earthquakes,0.208,0.199,0.214
ECG200,0.08,0.1,0.13
ECG5000,0.065,0.059,0.069
ECGFiveDays,0.03,0.015,0.045
ElectricDevices,0.42,0.277,0.272
FaceAll,0.115,0.071,0.166
FaceFour,0.17,0.068,0.068
FacesUCR,0.185,0.052,0.042
FISH,0.126,0.029,0.011
FordA,0.231,0.094,0.072
FordB,0.371,0.117,0.1
Gun_Point,0.067,0,0.007
Ham,0.286,0.238,0.219
HandOutlines,0.193,0.224,0.139
Haptics,0.539,0.449,0.494
Herring,0.313,0.297,0.406
InlineSkate,0.649,0.589,0.635
InsectWingbeatSound,0.369,0.598,0.469
ItalyPowerDemand,0.034,0.03,0.04
LargeKitchenAppliances,0.52,0.104,0.107
Lighting2,0.279,0.197,0.246
Lighting7,0.356,0.137,0.164
MALLAT,0.064,0.02,0.021
Meat,0.067,0.033,0
MedicalImages,0.271,0.208,0.228
MiddlePhalanxOutlineAgeGroup,0.265,0.232,0.24
MiddlePhalanxOutlineCorrect,0.24,0.205,0.207
MiddlePhalanxTW,0.391,0.388,0.393
MoteStrain,0.131,0.05,0.105
NonInvasiveFatalECG_Thorax1,0.058,0.039,0.052
NonInvasiveFatalECG_Thorax2,0.057,0.045,0.049
OliveOil,0.6,0.167,0.133
OSULeaf,0.43,0.012,0.021
PhalangesOutlinesCorrect,0.17,0.174,0.175
Phoneme,0.902,0.655,0.676
Plane,0.019,0,0
ProximalPhalanxOutlineAgeGroup,0.176,0.151,0.151
ProximalPhalanxOutlineCorrect,0.113,0.1,0.082
ProximalPhalanxTW,0.203,0.19,0.193
RefrigerationDevices,0.629,0.467,0.472
ScreenType,0.592,0.333,0.293
ShapeletSim,0.517,0.133,0
ShapesAll,0.225,0.102,0.088
SmallKitchenAppliances,0.611,0.197,0.203
SonyAIBORobotSurface,0.273,0.032,0.015
SonyAIBORobotSurfaceII,0.161,0.038,0.038
StarLightCurves,0.043,0.033,0.025
Strawberry,0.033,0.031,0.042
SwedishLeaf,0.107,0.034,0.042
Symbols,0.147,0.038,0.128
synthetic_control,0.05,0.01,0
ToeSegmentation1,0.399,0.031,0.035
ToeSegmentation2,0.254,0.085,0.138
Trace,0.18,0,0
TwoLeadECG,0.147,0,0
Two_Patterns,0.114,0.103,0
UWaveGestureLibraryAll,0.046,0.174,0.132
uWaveGestureLibrary_X,0.232,0.246,0.213
uWaveGestureLibrary_Y,0.297,0.275,0.332
uWaveGestureLibrary_Z,0.295,0.271,0.245
wafer,0.004,0.003,0.003
Wine,0.204,0.111,0.204
WordsSynonyms,0.406,0.42,0.368
Worms,0.657,0.331,0.381
WormsTwoClass,0.403,0.271,0.265
yoga,0.145,0.155,0.142


==> csv/mtSAX_SEQL.csv <==
Dataset,Error,TotalLearn,MaxLearn,TotalTest,MaxTest,VectorSpace
Coffee,0.00000000,1.46540200,0.26332400,0.17334300,0.02011500,0.35236200
Earthquakes,0.18322981,23.30468700,3.37894200,12.64217200,1.31469900,19.20416600
ECG200,0.15000000,1.51562500,0.43616600,0.14022000,0.03864300,0.28017000
ECGFiveDays,0.00000000,0.57241400,0.19592000,1.39475900,0.34378000,1.61040300
FordA,0.08081089,744.91799100,57.56952200,571.85183500,45.26946700,831.67145100
FordB,0.10753575,543.30463700,46.30742500,655.59004600,54.54565100,861.76009000
Gun_Point,0.01333333,1.25846000,0.29712800,0.28956200,0.06300500,0.41473600
Lighting2,0.32786885,10.06676900,1.89732700,1.24094700,0.18281500,2.48190200
MoteStrain,0.09345048,0.23680700,0.06002200,0.94755300,0.21233800,1.10647400
Passgraph,0.29007634,8.63678000,0.92909800,1.44373400,0.17324700,2.28498900
SonyAIBORobotSurface,0.19633943,0.12675900,0.04699000,0.28173700,0.08647000,0.33585600
SonyAIBORobotSurfaceII,0.05771249,0.16188200,0.05096600,0.47950300,0.14313600,0.58575300
TwoLeadECG,0.00351185,0.29551100,0.05905700,0.77281600,0.17271200,0.90862100
wafer,0.01103180,9.50876400,1.78449600,10.35362900,2.36387800,12.97998000
yoga,0.12233333,51.07125600,6.27863500,87.60424600,9.14925300,107.08203800
ArrowHead,0.22857143,4.71634800,0.37047900,1.59944400,0.09875800,1.27993800
Beef,0.36666667,14.97572600,0.41993600,1.02384800,0.02505500,1.20814200
CBF,0.00444444,1.52401500,0.18958600,4.12466000,0.37329000,2.77955000
ChlorineConcentration,0.32057292,323.71867200,23.17261700,220.94840500,14.70551000,170.58358200
CinC_ECG_torso,0.25000000,35.70181100,2.20786000,135.24815100,5.24590400,93.46148600
DiatomSizeReduction,0.14379085,2.78289700,0.11008800,2.57853000,0.08285500,1.61002500
ElectricDevices,0.31954351,383.85759900,19.14355600,56.51113500,3.39283500,79.34202900
FaceAll,0.23491124,60.09673400,1.69428600,32.21076200,0.99581800,30.93958200
FaceFour,0.00000000,4.80657200,0.43103700,2.07380600,0.09234300,1.71203300
FacesUCR,0.12195122,19.71053900,0.61725800,27.62450200,0.87561800,22.39979600
FISH,0.04000000,52.29010400,1.20383400,6.43267400,0.13933800,7.82063400
Haptics,0.53246753,164.17891700,3.27360600,38.46714700,0.79262100,35.67150700
InlineSkate,0.59818182,153.03881100,6.90044300,83.39984100,3.46165900,63.75248000
Lighting7,0.30136986,18.37070400,1.10825700,2.09628100,0.10296500,2.46288800
MALLAT,0.14712154,48.34231600,0.82178400,172.74660800,2.62660600,115.66344100
MedicalImages,0.38157895,40.33447700,4.47198100,8.96356800,0.84696100,8.79037100
OliveOil,0.13333333,17.34800600,0.66187100,0.91059800,0.04215500,0.94759200
OSULeaf,0.14462810,60.11462600,2.37513400,12.23968800,0.37981800,14.65922300
StarLightCurves,0.02489072,329.62574800,19.94954000,599.63235200,41.27159500,440.89540200
SwedishLeaf,0.09440000,57.92355300,1.21692400,10.26696900,0.21817000,12.94777700
Symbols,0.01608040,3.19374900,0.11941100,11.51529600,0.25071300,9.20332600
Trace,0.00000000,9.30954400,0.59323800,1.20176000,0.06878400,1.66092800
Two_Patterns,0.00250000,123.54955200,19.08051400,72.53654600,9.99579300,61.38114800
uWaveGestureLibrary_X,0.20910106,454.67490800,15.12587000,375.61894300,12.36698500,320.79000900
uWaveGestureLibrary_Y,0.29927415,554.20042900,15.04904200,422.63371200,12.26714500,351.58378900
uWaveGestureLibrary_Z,0.25795645,483.72592800,18.79780000,391.23335200,14.45429100,329.20620200
50words,0.41758242,275.18431600,2.23684000,31.21056400,0.44743200,40.70581700
Adiac,0.33248082,142.15817700,0.76029000,17.98805000,0.14570300,19.86406600
BeetleFly,0.15000000,1.55961700,0.19449600,0.21607000,0.01876200,0.44091500
BirdChicken,0.05000000,1.66672000,0.29783500,0.15322200,0.01548200,0.30824500
Car,0.20000000,16.65635200,0.79785300,1.53892300,0.05361300,1.84367000
Computers,0.27600000,34.28995000,2.59607600,6.92516800,0.61306200,15.02658100
Cricket,0.09183673,0.43174800,0.08065100,0.49076300,0.05761500,0.61690400
Cricket_X,0.23589744,134.00808800,3.08854800,27.05371400,0.54657000,35.36175000
Cricket_Y,0.23846154,137.10438100,3.90825800,27.34603100,0.69112400,35.72849300
Cricket_Z,0.22051282,136.38241800,3.64178600,27.61512400,0.62241300,35.82221200
DistalPhalanxOutlineAgeGroup,0.14750000,6.94150900,0.61359300,1.39748900,0.14413900,1.26743800
DistalPhalanxOutlineCorrect,0.20000000,8.54096200,1.63820700,1.74172300,0.43194000,2.86511500
DistalPhalanxTW,0.21000000,7.87312100,0.52641200,1.80594400,0.13053900,1.65511200
ECG5000,0.06622222,23.61226200,1.49487600,30.63163500,2.29390300,23.47764300
Ham,0.25714286,13.50683600,2.58533800,2.34313300,0.31921900,4.94724700
HandOutlines,0.11400000,150.89049400,6.96966200,89.31729300,3.94305700,132.61392300
Herring,0.40625000,9.73787000,0.98265900,0.91752400,0.09569900,1.90917100
InsectWingbeatSound,0.39090909,53.26813900,1.30802400,72.72713800,1.69018000,60.92256500
LargeKitchenAppliances,0.21066667,78.07474600,1.51869400,19.00636300,0.49544100,24.43098000
Meat,0.05000000,12.73246000,0.56129000,1.24023300,0.04753800,1.45123300
MiddlePhalanxOutlineAgeGroup,0.21750000,13.72243600,1.16488000,2.59373400,0.27314900,2.46875900
MiddlePhalanxOutlineCorrect,0.35666667,9.37830600,1.83657700,1.95532900,0.49086700,3.21838500
MiddlePhalanxTW,0.37593985,10.27350300,0.57895700,2.20371800,0.13671800,2.02506900
NonInvasiveFatalECG_Thorax1,0.10839695,3710.44688700,23.25927200,698.35204700,6.82469800,849.25829900
NonInvasiveFatalECG_Thorax2,0.08600509,3238.43016500,21.16980900,540.19553600,5.88293800,666.84606300
PhalangesOutlinesCorrect,0.20046620,137.01628800,27.98615300,5.73639200,1.38535400,17.32637600
Phoneme,0.75896624,602.11526800,5.29123200,680.40405000,7.83560900,585.89193900
Plane,0.00000000,6.02346600,0.21394900,0.75132500,0.02292700,1.04803000
ProximalPhalanxOutlineAgeGroup,0.17073171,16.04291800,1.84311300,0.98742500,0.12416500,1.78011500
ProximalPhalanxOutlineCorrect,0.16494845,18.79016900,3.59965400,1.03774000,0.24844800,3.14027900
ProximalPhalanxTW,0.19500000,9.36958400,0.50446500,1.72432300,0.11010600,1.71940100
RefrigerationDevices,0.41066667,144.49484200,3.85004200,46.21669100,1.14371400,58.98251800
ScreenType,0.49600000,192.81808200,5.13667500,32.24651300,0.95301300,43.72188300
ShapeletSim,0.00000000,1.98392600,0.26886800,2.75790800,0.28789200,3.48528000
ShapesAll,0.13666667,731.78634600,1.82581300,78.97241600,0.33756900,109.50256500
SmallKitchenAppliances,0.17066667,67.71797000,1.89941600,21.49836700,0.73075500,25.30988900
Strawberry,0.03099511,18.10674500,2.40998900,5.29617600,0.88549700,9.37341800
synthetic_control,0.04666667,4.97042200,0.39001800,0.69179800,0.06119200,0.96931500
ToeSegmentation1,0.04385965,1.92475300,0.47105100,1.37805000,0.20901100,1.87140600
ToeSegmentation2,0.09230769,2.13648000,0.56591500,0.94376700,0.15747800,1.35832500
UWaveGestureLibraryAll,0.09966499,1003.82899400,24.67656000,1215.58598400,26.34560200,1074.49676500
Wine,0.11111111,5.11858600,0.86053500,0.37069400,0.06172000,0.79480300
WordsSynonyms,0.52194357,103.61189000,2.09931900,32.20926700,0.81744600,31.54833400
Worms,0.41988950,42.17212500,2.93733800,14.45351100,0.64764300,13.98915500
WormsTwoClass,0.23756906,15.38979900,2.92119600,6.26008800,0.72804100,9.81559900


==> csv/mtSFA_SEQL.csv <==
Dataset,Error,TotalLearn,MaxLearn,TotalTest,MaxTest,VectorSpace
Coffee,0.00000000,0.54628600,0.08524400,0.03786900,0.00619700,0.07334400
Earthquakes,0.17701863,8.57895700,1.30679600,2.14361200,0.32382300,3.18701100
ECG200,0.13000000,0.60505300,0.13865100,0.04168400,0.00970000,0.07943800
ECGFiveDays,0.00000000,0.26084400,0.07284500,0.45126700,0.09766000,0.51010200
FordA,0.10941405,344.62731200,27.78846600,106.94778200,9.81289900,155.13993100
FordB,0.12266227,270.95379500,20.44278500,144.61272800,13.24743000,188.07960400
Gun_Point,0.00666667,0.49066200,0.08891600,0.08377600,0.01486400,0.11671100
Lighting2,0.24590164,4.09515600,0.62598800,0.31657500,0.05050200,0.61497900
MoteStrain,0.08945687,0.12766400,0.02557300,0.32298300,0.06669700,0.36086700
Passgraph,0.24427481,2.52455300,0.27595600,0.33068200,0.03912100,0.52020900
SonyAIBORobotSurface,0.33111481,0.09717700,0.02363300,0.10582100,0.02842400,0.11902400
SonyAIBORobotSurfaceII,0.13641133,0.11903100,0.03120000,0.17546900,0.04584800,0.20718100
TwoLeadECG,0.03072871,0.15739700,0.04151900,0.28359300,0.07383300,0.31562900
wafer,0.00502920,5.07350000,0.87417800,3.45594700,0.66042600,4.52851400
yoga,0.12366667,19.45838400,2.22413800,21.54316900,3.95400700,26.08519600
ArrowHead,0.17142857,1.76817600,0.11377800,0.46464800,0.03220400,0.34472000
Beef,0.20000000,4.55006900,0.13510400,0.23493600,0.00810600,0.25563200
CBF,0.00111111,0.77376000,0.08319300,1.20527600,0.11138400,0.74767200
ChlorineConcentration,0.33984375,95.03698800,8.64932300,58.71480500,5.13083500,43.75645300
CinC_ECG_torso,0.23768116,13.68813600,0.72998300,34.92608900,1.83523300,22.78076400
DiatomSizeReduction,0.11111111,0.83317200,0.05014900,0.64211800,0.03821200,0.38575400
ElectricDevices,0.34184931,542.93259100,40.31350500,38.64993200,2.73586600,54.24749600
FaceAll,0.21834320,31.07585700,0.64315100,9.52358900,0.25124500,8.15200400
FaceFour,0.02272727,2.11927500,0.11762800,0.45133600,0.02209200,0.35892100
FacesUCR,0.10975610,10.30670100,0.19839900,8.24729600,0.19986200,6.06148600
FISH,0.06857143,19.30580300,0.37055400,1.82529700,0.04992400,2.25909800
Haptics,0.51623377,48.42505100,0.90863500,9.80431200,0.29143200,9.15308100
InlineSkate,0.58727273,52.19019100,1.72671300,26.61879200,1.01207100,19.51389500
Lighting7,0.30136986,8.12512300,0.37438100,0.60318400,0.02712900,0.71866600
MALLAT,0.13816631,14.75432700,0.24617500,40.83353600,0.87074600,24.96562800
MedicalImages,0.41842105,18.16345500,1.26222700,2.80617400,0.19703500,2.66402400
OliveOil,0.16666667,3.26653600,0.15636400,0.19998100,0.01242500,0.20619900
OSULeaf,0.18595041,25.00243200,0.75814600,3.30096200,0.10078700,3.73916800
StarLightCurves,0.02161243,119.66090400,6.21882300,136.66007900,7.42282400,101.42143200
SwedishLeaf,0.07040000,26.32791800,0.43755700,2.98362200,0.06270200,3.50240800
Symbols,0.03919598,1.52842000,0.05915500,3.77385900,0.12604100,2.44790200
Trace,0.00000000,4.53945000,0.27125600,0.39817700,0.02424400,0.50078800
Two_Patterns,0.01225000,89.44907200,10.99088100,31.62035400,3.58467800,26.62098200
uWaveGestureLibrary_X,0.20044668,199.55085800,5.65265300,112.79921700,3.68617100,95.81213900
uWaveGestureLibrary_Y,0.26856505,223.84926400,6.18333300,126.85600300,3.96637100,106.35856300
uWaveGestureLibrary_Z,0.24651033,207.03697500,5.85541500,115.76892900,3.73499600,96.55056700
50words,0.36923077,117.28453600,1.11350600,8.90199900,0.14730300,9.72741500
Adiac,0.24808184,45.36893900,0.33949800,3.02815700,0.02959600,3.26883700
BeetleFly,0.20000000,0.73900800,0.09042200,0.05090800,0.00571300,0.09597800
BirdChicken,0.10000000,0.67937900,0.10192800,0.04052500,0.00590400,0.07928500
Car,0.20000000,7.35445800,0.32850000,0.53780000,0.02947500,0.62816600
Computers,0.34000000,29.14301700,1.93445100,2.99247200,0.26504100,6.00092500
Cricket,0.00000000,0.26150600,0.04474200,0.13384000,0.02011700,0.15346300
Cricket_X,0.27435897,67.08229200,1.49537500,8.26371200,0.19571300,9.56460400
Cricket_Y,0.25384615,67.99871100,1.36322600,8.26839800,0.18415000,9.87091400
Cricket_Z,0.23076923,68.12427000,1.66036400,8.43621600,0.22429000,9.92059000
DistalPhalanxOutlineAgeGroup,0.17250000,2.74271000,0.28979700,0.46600200,0.05160400,0.38678300
DistalPhalanxOutlineCorrect,0.18500000,3.72917500,0.82735000,0.54082900,0.13091800,0.81898000
DistalPhalanxTW,0.20250000,3.05391800,0.21054600,0.53757500,0.03768200,0.45332400
ECG5000,0.05911111,10.45947800,0.57565900,9.30814900,0.65203700,6.08543700
Ham,0.27619048,6.37545500,0.75085400,0.57052500,0.06977400,1.12605000
HandOutlines,0.11800000,48.39463300,3.74421100,21.22544900,3.13898200,29.82066000
Herring,0.40625000,3.28538800,0.39474700,0.23161300,0.03587800,0.44680100
InsectWingbeatSound,0.36060606,28.52601700,0.51037800,23.86603500,0.48265700,16.98897300
LargeKitchenAppliances,0.22666667,89.82723600,2.29726300,9.24117800,0.28231900,11.30875500
Meat,0.06666667,3.85171300,0.18533500,0.28512300,0.01499300,0.32362100
MiddlePhalanxOutlineAgeGroup,0.20500000,4.14489400,0.51168400,0.65969300,0.08118400,0.57035800
MiddlePhalanxOutlineCorrect,0.43833333,3.90041400,1.04494300,0.54649900,0.16011700,0.84719000
MiddlePhalanxTW,0.37593985,3.54885600,0.29599800,0.58524300,0.05602800,0.50594300
NonInvasiveFatalECG_Thorax1,0.11501272,1415.88763100,11.07036900,207.99492500,2.75506100,231.80810400
NonInvasiveFatalECG_Thorax2,0.08854962,1213.56390300,9.39960000,165.96677900,2.43643500,191.99485000
PhalangesOutlinesCorrect,0.21445221,63.03356000,17.36768900,1.55890900,0.48463600,4.50078900
Phoneme,0.76845992,190.85793300,1.41828500,140.19445700,1.72409800,101.84042900
Plane,0.00952381,2.92611000,0.07948800,0.21974300,0.00684600,0.26577700
ProximalPhalanxOutlineAgeGroup,0.14634146,6.23022700,0.85620200,0.25357400,0.03548500,0.43887700
ProximalPhalanxOutlineCorrect,0.13058419,7.52882100,1.67485200,0.23836000,0.05990600,0.72214700
ProximalPhalanxTW,0.20000000,3.36882500,0.25525800,0.45386800,0.03670500,0.43752000
RefrigerationDevices,0.45866667,133.85085600,3.48662400,16.08899500,0.52131500,20.34982900
ScreenType,0.55200000,149.36423200,3.87031200,16.43052800,0.51571600,20.76230200
ShapeletSim,0.21111111,1.04889000,0.17898100,0.59702400,0.09035800,0.71899000
ShapesAll,0.12500000,270.36994700,1.05935100,23.84650600,0.16780500,28.76464800
SmallKitchenAppliances,0.18133333,88.75042700,2.10939100,11.34513800,0.31222100,13.68657000
Strawberry,0.03588907,6.22917000,0.90620100,1.36941300,0.25151900,2.24550400
synthetic_control,0.01666667,2.64534100,0.22838700,0.21467100,0.02142400,0.25735900
ToeSegmentation1,0.05701754,0.89929400,0.13202900,0.34801900,0.04798500,0.43352000
ToeSegmentation2,0.06923077,0.89598700,0.22088500,0.23628900,0.04613700,0.30950400
UWaveGestureLibraryAll,0.04271357,450.99274500,10.20349500,342.47790900,8.76458200,257.43043800
Wine,0.25925926,0.88775200,0.13707100,0.06864600,0.01103000,0.14062200
WordsSynonyms,0.45454545,42.04364400,0.86877900,9.00214300,0.25655800,7.70694600
Worms,0.45856354,17.47122500,0.79935400,3.76290700,0.18885300,3.17426500
WormsTwoClass,0.24861878,6.52220400,0.79846500,1.49377900,0.20610000,2.21200900


==> csv/mtSS_SEQL.csv <==
Dataset,error,TotalLearn,MaxLearn,TotalTest,MaxTest
Coffee,0,2.051095,0.26742,0.213518,0.020466
Earthquakes,0.17701863,32.305189,3.14476,15.005704,1.328774
ECG200,0.14,2.192665,0.430613,0.181003,0.038523
ECGFiveDays,0,0.868295,0.201941,1.908223,0.344147
FordA,0.06886976,1062.089387,59.207417,669.232936,45.516681
FordB,0.07838284,760.012439,40.968411,767.82878,51.682024
Gun_Point,0.00666667,1.641588,0.273382,0.362929,0.061009
Lighting2,0.31147541,12.70506,1.544721,1.484732,0.170761
MoteStrain,0.07108626,0.339028,0.05454,1.217856,0.199158
PassGraph,0.25954198,10.149375,0.810627,1.705181,0.164139
SonyAIBORobotSurface,0.24625624,0.213978,0.042908,0.374493,0.080496
SonyAIBORobotSurfaceII,0.05141658,0.270044,0.047467,0.631433,0.137192
TwoLeadECG,0.00351185,0.428725,0.054231,1.008391,0.161613
wafer,0.00794938,13.838215,1.644445,13.345988,2.229795
yoga,0.11333333,65.544504,5.475808,106.096872,8.910602
ArrowHead,0.2,6.112465,0.3332,1.989697,0.094314
Beef,0.3,17.892115,0.364522,1.180168,0.023664
CBF,0.00111111,2.225659,0.172501,5.187596,0.354531
ChlorineConcentration,0.321875,371.65374,19.981152,268.381052,13.926318
CinC_ECG_torso,0.19855072,46.016034,1.889515,164.104362,4.990336
DiatomSizeReduction,0.13398693,3.369601,0.096463,3.052617,0.076535
ElectricDevices,0.31292958,926.828064,41.691908,91.360923,3.179346
FaceAll,0.21538462,86.483575,1.511497,39.972615,0.942888
FaceFour,0,6.498924,0.374925,2.411742,0.086277
FacesUCR,0.09560976,28.6003,0.542633,34.362768,0.816198
FISH,0.05142857,72.887915,1.123767,7.865257,0.130359
Haptics,0.5,185.779044,2.709745,46.018442,0.748836
InlineSkate,0.58909091,186.710585,6.084658,105.276405,3.260738
Lighting7,0.31506849,24.564264,0.940219,2.541264,0.097166
MALLAT,0.14541578,57.459545,0.706485,203.54397,2.474939
MedicalImages,0.39473684,53.90521,3.924838,11.181491,0.797626
OliveOil,0.13333333,19.176376,0.595048,1.03928,0.039066
OSULeaf,0.14876033,77.738629,2.019437,14.776092,0.357169
StarLightCurves,0.02185527,422.06998,18.570011,707.282296,39.552517
SwedishLeaf,0.064,80.497808,1.107505,12.658104,0.20952
Symbols,0.02311558,4.501179,0.111896,14.769225,0.238994
Trace,0,13.17635,0.537684,1.531315,0.064081
Two_Patterns,0.00175,204.458349,17.796348,100.380626,9.448666
uWaveGestureLibrary_X,0.19151312,615.751484,13.955753,471.850644,11.817956
uWaveGestureLibrary_Y,0.25963149,715.462629,12.991137,526.147338,11.169281
uWaveGestureLibrary_Z,0.23394752,636.134911,16.750753,485.35957,13.610141
50words,0.38681319,383.66561,2.030258,39.074653,0.418352
Adiac,0.2685422,186.999539,0.919875,20.825226,0.145941
BeetleFly,0.1,2.249629,0.192686,0.263699,0.019099
BirdChicken,0.05,2.40024,0.306816,0.190409,0.015311
Car,0.2,23.431335,0.791927,2.058139,0.053275
Computers,0.308,60.538824,2.567526,9.992531,0.609162
Cricket,0.03061224,0.674085,0.082251,0.619873,0.057684
Cricket_X,0.21282051,196.284851,3.104709,34.804842,0.545317
Cricket_Y,0.20512821,202.448005,3.948626,35.676347,0.700845
Cricket_Z,0.1974359,198.980322,3.63358,35.541612,0.619763
DistalPhalanxOutlineAgeGroup,0.145,9.71392,0.607134,1.858805,0.143921
DistalPhalanxOutlineCorrect,0.19,12.095713,1.630193,2.26729,0.434202
DistalPhalanxTW,0.1975,11.038501,0.568309,2.370377,0.138008
ECG5000,0.06111111,33.507996,1.477407,39.648625,2.277836
Ham,0.27619048,19.030976,2.538084,2.876854,0.316218
HandOutlines,0.111,193.257804,6.937941,109.320312,4.009129
Herring,0.453125,12.683664,0.969293,1.13566,0.096031
InsectWingbeatSound,0.3520202,79.615994,1.291049,95.535826,1.686864
LargeKitchenAppliances,0.216,153.633791,1.844597,28.078553,0.50251
Meat,0.03333333,16.070513,0.54649,1.510225,0.047109
MiddlePhalanxOutlineAgeGroup,0.2025,17.613288,1.150516,3.255879,0.275157
MiddlePhalanxOutlineCorrect,0.40833333,13.372426,1.937044,2.680984,0.537178
MiddlePhalanxTW,0.37844612,13.571306,0.573825,2.745891,0.134346
NonInvasiveFatalECG_Thorax1,0.10737913,5237.89963,23.87109,910.561008,6.850391
NonInvasiveFatalECG_Thorax2,0.08396947,4690.022291,23.331916,722.996549,6.163688
PhalangesOutlinesCorrect,0.19463869,199.874285,27.868386,7.314513,1.393941
Phoneme,0.7478903,795.80987,5.171982,819.853752,7.842303
Plane,0,8.959223,0.21798,0.961434,0.023131
ProximalPhalanxOutlineAgeGroup,0.16097561,22.207485,1.829931,1.22389,0.124011
ProximalPhalanxOutlineCorrect,0.13745704,26.380678,3.619156,1.269487,0.247353
ProximalPhalanxTW,0.1825,12.434184,0.494123,2.146317,0.110074
RefrigerationDevices,0.42133333,273.625192,3.748908,62.389043,1.147049
ScreenType,0.50666667,336.562305,4.990219,48.820706,1.037654
ShapeletSim,0.02777778,3.016838,0.265442,3.369745,0.283078
ShapesAll,0.105,1001.580984,1.838302,102.076083,0.335665
SmallKitchenAppliances,0.17066667,154.330667,2.055622,32.859596,0.752885
Strawberry,0.03262643,23.935051,2.342598,6.57757,0.872884
synthetic_control,0.03,7.546079,0.384817,0.89897,0.061119
ToeSegmentation1,0.04824561,2.77927,0.460456,1.719135,0.210823
ToeSegmentation2,0.08461538,3.146448,0.728392,1.188557,0.158639
UwaveGestureLibraryAll,0.04773869,1417.171533,24.638773,1562.471782,26.5521
Wine,0.14814815,6.019705,0.841289,0.43964,0.061546
WordsSynonyms,0.48746082,145.031031,2.061212,41.039275,0.818236
Worms,0.40883978,58.687728,2.834342,18.116125,0.644272
WormsTwoClass,0.23756906,21.532553,2.811981,7.731671,0.730781


==> csv/multirep_sfa.csv <==
reps,acc,runtime
4.767441860465116,0.19309328011627908,28.024190151162788
6.186046511627907,0.18280891290697673,33.44352060465118
9.13953488372093,0.18129186767441857,44.51286104651163
17.91860465116279,0.173994658,82.7118721163
36.31395348837209,0.16862907395348836,160.46860839534887


==> csv/multireps.csv <==
reps,acc,runtime
36.31395348837209,0.17362830720930228,372.9858258023256
17.91860465116279,0.1775524497674419,188.0330947093
9.13953488372093,0.18211242941860467,104.15813195348835
6.186046511627907,0.18651897848837207,75.97692493023254
4.767441860465116,0.19177178430232553,62.694944383720944

